Characterizing the Interpretability of Attention Maps in Digital Pathology

Interpreting machine learning model decisions is crucial for high-risk applications like healthcare. In digital pathology, large whole slide images (WSIs) are decomposed into smaller tiles and tile-derived features are processed by attention-based multiple instance learning (ABMIL) models to predict WSI-level labels. These networks generate tile-specific attention weights, which can be visualized as attention maps for interpretability. However, a standardized evaluation framework for these maps is lacking, questioning their reliability and ability to detect spurious correlations that can mislead models. We herein propose a framework to assess the ability of attention networks to attend to relevant features in digital pathology by creating artificial model confounders and using dedicated interpretability metrics. Models are trained and evaluated on data with tile modifications correlated with WSI labels, enabling the analysis of model sensitivity to artificial confounders and the accuracy of attention maps in highlighting them. Confounders are introduced either through synthetic tile modifications or through tile ablations based on their specific image-based features, with the latter being used to assess more clinically relevant scenarios. We also analyze the impact of varying confounder quantities at both the tile and WSI levels. Our results show that ABMIL models perform as desired within our framework. While attention maps generally highlight relevant regions, their robustness is affected by the type and number of confounders. Our versatile framework has the potential to be used in the evaluation of various methods and the exploration of image-based features driving model predictions, which could aid in biomarker discovery.

==> figures/area_mean_pvalue_th.csv <==
x,y
350,3.3042553776049137e-39
351,1.2238509242591252e-38
352,4.621775756211196e-38
353,1.7530738355521495e-37
354,6.388943791263432e-37
355,2.3717525843504672e-36
356,8.343346007395324e-36
357,3.057094414384685e-35
358,1.1280852876513849e-34
359,3.973173566115244e-34
360,1.553196395336994e-33
361,5.596774046577517e-33
362,1.8920493035898744e-32
363,6.754458143697379e-32
364,2.42459223009075e-31
365,8.592393426085941e-31
366,2.936374705938182e-30
367,9.830922369849876e-30
368,3.3057361271483816e-29
369,1.1323992624139615e-28
370,3.8264677348142888e-28
371,1.2513967966074914e-27
372,4.2190974771095985e-27
373,1.4413273137963076e-26
374,4.7820204879876714e-26
375,1.5749715262736396e-25
376,4.987163951451066e-25
377,1.5606853677864964e-24
378,4.801053271021329e-24
379,1.6119759574069185e-23
380,5.173409065794372e-23
381,1.6404265469482008e-22
382,4.785011299443489e-22
383,1.551422958621681e-21
384,4.756251099010736e-21
385,1.4158179376217905e-20
386,4.0236175503607424e-20
387,1.2247942226773631e-19
388,3.43554157725547e-19
389,9.569236204121043e-19
390,2.7659962036073186e-18
391,7.800831355488098e-18
392,2.1904968902577203e-17
393,5.683654051368181e-17
394,1.5900341212003444e-16
395,4.290196379625089e-16
396,1.1647360368152048e-15
397,2.9753777255150984e-15
398,7.351081854453209e-15
399,1.8905361666600264e-14
400,4.639258786935688e-14
401,1.1339820221602087e-13
402,2.866948928025232e-13
403,7.053418067012537e-13
404,1.6051384031256757e-12
405,3.786737702273022e-12
406,8.81866102496547e-12
407,2.0089349936573356e-11
408,4.3628292501608875e-11
409,1.0010808474675932e-10
410,2.194913750847918e-10
411,4.62606278513593e-10
412,9.935225581797797e-10
413,2.0472732115287834e-09
414,4.166272180003061e-09
415,8.799952245100991e-09
416,1.718722093575102e-08
417,3.314336085063356e-08
418,6.349526543209063e-08
419,1.1954749882962768e-07
420,2.3406894139425779e-07
421,4.2165055117901036e-07
422,7.607625083695919e-07
423,1.3487888486930353e-06
424,2.450785916003107e-06
425,4.249712002633949e-06
426,7.238532130069756e-06
427,1.2110700412129179e-05
428,2.0288952839870098e-05
429,3.376707741377861e-05
430,5.583384329489379e-05
431,8.952690513351554e-05
432,0.00013870386182158984
433,0.00021722391865732036
434,0.00034032021712709817
435,0.0005221508700394801
436,0.0007740957196818981
437,0.0011198632125505056
438,0.0016432965680150003
439,0.002391234920519274
440,0.003468473615343997
441,0.004827091068209886
442,0.006762890305979688
443,0.00938040973284225
444,0.01269671629617743
445,0.01711540991337904
446,0.023102024914831987
447,0.02973724964214964
448,0.03806561038181124
449,0.04876672339970683
450,0.061288648662800316
451,0.0781167155824173
452,0.09697929538210279
453,0.11978070829993404
454,0.14684450880036476
455,0.17715500392150366
456,0.20963637266405608
457,0.24649591654771977
458,0.2876896472959712
459,0.3330201130628895
460,0.37834009074664166
461,0.4259519024840106
462,0.4783893977496503
463,0.5336929240938566
464,0.5938448386708811
465,0.658683561986097
466,0.7240192638946903
467,0.7927997676326566
468,0.8603390650449008
469,0.9275157219009205
470,0.9978543994020063
471,0.9364285789610682
472,0.8651434345443204
473,0.8046789560180774
474,0.7434139846722403
475,0.6804965537430996
476,0.6211254681539176
477,0.56212575137136
478,0.5125530352047204
479,0.46643093959370063
480,0.42010280285720103
481,0.37714975660553074
482,0.3384460712842252
483,0.3053412382577273
484,0.2743177141580175
485,0.24797506475321698
486,0.21878154682740952
487,0.1932301302233211
488,0.16979127535474633
489,0.14938844639512686
490,0.13253328090504973
491,0.1143068560181248
492,0.0996616953400514
493,0.08760957534428347
494,0.07502186818645978
495,0.06487647223993055
496,0.055849460604081094
497,0.048539407902073235
498,0.04139693849756679
499,0.036080931578382526
500,0.03155654135376493
501,0.02656879207779898
502,0.022990714979465133
503,0.019809159484328792
504,0.01718717992505178
505,0.01474726092420832
506,0.012496256557822178
507,0.010546506292960696
508,0.009169635952388096
509,0.007841620073920993
510,0.006556558663551042
511,0.005516197642747481
512,0.004731465189786009
513,0.0040232748896333005
514,0.003442020003253996
515,0.0029237175077624802
516,0.0025138088382014026
517,0.002111454907086005
518,0.001814679545995899
519,0.0015075610758390912
520,0.00129643614990682
521,0.00110372384618487
522,0.0009454765040997451
523,0.0007883656813444341
524,0.0006683245939971356
525,0.0005714774894392707
526,0.0004804699692453687
527,0.00041398883161933607
528,0.00035632111289935517
529,0.00030499896270416845
530,0.00025919821882411717
531,0.00022336038964753635
532,0.00018987564005086804
533,0.00016087322662162665
534,0.00013792944174719965
535,0.00011912115075456187
536,0.00010285615082538524
537,8.852900297189823e-05
538,7.813144638917935e-05
539,6.790078917907089e-05
540,5.949170064700303e-05
541,5.239114332686446e-05
542,4.53129042503306e-05
543,4.025644677886926e-05
544,3.5169718006385896e-05
545,3.100776542001283e-05
546,2.7326825269825556e-05
547,2.3608624848632036e-05
548,2.053736719334597e-05
549,1.8388706725073032e-05
550,1.627690019923907e-05
551,1.4329620725479217e-05
552,1.2680700318505586e-05
553,1.1072365621885839e-05
554,9.551034418901886e-06
555,8.401211666506418e-06
556,7.385864253085687e-06
557,6.534319885000893e-06
558,5.698398976352677e-06
559,5.096708595874367e-06
560,4.434704386980961e-06
561,3.932352915286862e-06
562,3.545396320707929e-06
563,3.1598550610635782e-06
564,2.824904909134571e-06
565,2.505003392759753e-06
566,2.266045855528845e-06
567,2.069455538480412e-06
568,1.8779797013034788e-06
569,1.6627991277191254e-06
570,1.5039653743066461e-06
571,1.3595686668743584e-06
572,1.2375395698667166e-06
573,1.1399036659271059e-06
574,1.0573834594705997e-06
575,9.403060939810242e-07
576,8.515981191768316e-07
577,7.802605326193167e-07
578,6.996892155333113e-07
579,6.372013445664592e-07
580,5.811073271801042e-07
581,5.351595170828584e-07
582,4.874881418796484e-07
583,4.539023346920138e-07
584,4.234795180282534e-07
585,3.905197616382354e-07
586,3.588258245693978e-07
587,3.35991255647975e-07
588,3.127555396016967e-07
589,2.8166917434644863e-07
590,2.646014211321156e-07
591,2.478952803843645e-07
592,2.2939820316347002e-07
593,2.1579157843940338e-07
594,2.0350228909299372e-07
595,1.892999150770186e-07
596,1.7676765135174935e-07
597,1.6108114784429691e-07
598,1.4846895260592956e-07
599,1.36596997290393e-07

